Hide-and-Seek Game with Capacitated Locations and Imperfect Detection

We consider a variant of the hide-and-seek game in which a seeker inspects multiple hiding locations to find multiple items hidden by a hider. Each hiding location has a maximum hiding capacity and a probability of detecting its hidden items when an inspection by the seeker takes place. The objective of the seeker (resp. hider) is to minimize (resp. maximize) the expected number of undetected items. This model is motivated by strategic inspection problems, where a security agency is tasked with coordinating multiple inspection resources to detect and seize illegal commodities hidden by a criminal organization. To solve this large-scale zero-sum game, we leverage its structure and show that its mixed strategies Nash equilibria can be characterized using their unidimensional marginal distributions, which are Nash equilibria of a lower dimensional continuous zero-sum game. This leads to a two-step approach for efficiently solving our hide-and-seek game: First, we analytically solve the continuous game and compute the equilibrium marginal distributions. Second, we derive a combinatorial algorithm to coordinate the players' resources and compute equilibrium mixed strategies that satisfy the marginal distributions. We show that this solution approach computes a Nash equilibrium of the hide-and-seek game in quadratic time with linear support. Our analysis reveals a complex interplay between the game parameters and allows us to evaluate their impact on the players' behaviors in equilibrium and the criticality of each location.

==> data/tau_thresholds.csv <==
b1,tau_m1,nu_0,tau_0,nu_1,tau_1,nu_2,tau_2,nu_3,tau_3,nu_4,tau_4,nu_5,tau_5
1.0000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,15.8800,18.0000
1.0100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.0900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.1900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.2900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.3900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.4900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.5900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.6900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.7900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.8900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,14.9000,15.8800,18.0000,18.0000
1.9600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,15.4000,15.8800,18.0000,18.0000
1.9700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,15.4000,15.8800,18.0000,18.0000
1.9800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,15.4000,15.8800,18.0000,18.0000
1.9900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,15.4000,15.8800,18.0000,18.0000
2.0000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0500,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0600,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0700,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0800,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.0900,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1000,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1100,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1200,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1300,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1400,0.0000,0.0000,4.6125,4.6125,7.2250,7.2250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1500,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1600,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1700,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1800,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.1900,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2000,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2100,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2200,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2300,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2400,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2500,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2600,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2700,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2800,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.2900,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3000,0.0000,0.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3100,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3200,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3300,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3400,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3500,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3600,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3700,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3800,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.3900,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4000,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4100,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4200,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4300,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4400,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4500,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4600,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4700,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4800,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.4900,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5000,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5100,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5200,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5300,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5400,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5500,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5600,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5700,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5800,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.5900,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6000,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6100,0.0000,2.0000,4.6125,4.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6200,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6300,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6400,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6500,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6600,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6700,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6800,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.6900,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7000,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7100,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7200,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7300,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7400,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7500,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,12.6000,14.9000,18.0000,18.0000,18.0000,18.0000
2.7600,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.7700,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.7800,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.7900,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.8000,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.8100,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.8200,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.8300,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,13.9333,15.4000,18.0000,18.0000,18.0000,18.0000
2.8400,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.8500,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.8600,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.8700,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.8800,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.8900,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9000,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9100,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9200,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9300,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9400,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9500,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9600,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9700,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9800,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
2.9900,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000
3.0000,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0100,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0200,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0300,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0400,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0500,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0600,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0700,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0800,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.0900,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1000,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1100,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1200,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1300,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1400,0.0000,2.0000,4.6125,5.6125,7.2250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1500,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1600,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1700,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1800,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.1900,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2000,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2100,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2200,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2300,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2400,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2500,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2600,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2700,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2800,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.2900,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3000,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3100,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3200,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3300,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3400,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3500,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3600,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3700,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3800,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.3900,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4000,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4100,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4200,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4300,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4400,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4500,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4600,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4700,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4800,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.4900,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5000,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5100,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5200,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5300,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5400,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5500,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5600,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5700,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5800,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.5900,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6000,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6100,0.0000,2.0000,4.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6200,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6300,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6400,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6500,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6600,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6700,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6800,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.6900,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7000,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7100,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7200,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7300,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7400,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7500,0.0000,4.0000,5.6125,8.8625,9.7250,9.7250,12.6000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7600,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7700,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7800,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.7900,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8000,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8100,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8200,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8300,0.0000,4.0000,5.6125,8.8625,9.7250,12.1000,13.9333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8400,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8500,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8600,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8700,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8800,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.8900,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9000,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9100,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9200,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9300,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9400,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9500,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9600,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9700,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9800,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
3.9900,0.0000,4.0000,5.6125,8.8625,9.7250,16.5000,17.3333,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0000,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0100,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0200,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0300,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0400,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0500,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0600,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0700,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0800,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.0900,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1000,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1100,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1200,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1300,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1400,0.0000,4.0000,5.6125,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1600,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1700,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1800,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.1900,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2000,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2100,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2200,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2300,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2400,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2600,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2700,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2800,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.2900,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3000,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3100,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3200,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3300,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3400,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3600,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3700,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3800,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.3900,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4000,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4100,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4200,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4300,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4400,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4600,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4700,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4800,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.4900,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5000,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5100,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5200,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5300,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5400,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5600,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5700,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5800,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.5900,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6000,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6100,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6200,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6300,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6400,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6600,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6700,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6800,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.6900,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7000,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7100,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7200,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7300,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7400,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7500,0.0000,8.0000,8.8625,8.8625,9.7250,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7600,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7700,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7800,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.7900,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8000,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8100,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8200,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8300,0.0000,8.0000,8.8625,11.5500,12.1000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8400,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8500,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8600,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8700,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8800,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.8900,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9000,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9100,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9200,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9300,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9400,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9500,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9600,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9700,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9800,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
4.9900,0.0000,8.0000,8.8625,16.2500,16.5000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.0900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.1900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.2900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.3900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.4900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.5900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6600,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6700,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6800,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.6900,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7000,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7100,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7200,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7300,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7400,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7500,0.0000,8.0000,8.8625,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7600,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7700,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7800,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.7900,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8000,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8100,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8200,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8300,0.0000,11.0000,11.5500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8400,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8500,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8600,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8700,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8800,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.8900,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9000,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9100,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9200,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9300,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9400,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9500,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9600,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9700,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9800,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
5.9900,0.0000,16.0000,16.2500,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000
6.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000,18.0000


==> data/value_of_the_game_over_rh.csv <==
b1,b2_1,b2_2,b2_3,b2_4,b2_5,b2_6,b2_7,b2_8,b2_9,b2_10,b2_11,b2_12,b2_13,b2_14,b2_15,b2_16,b2_17,b2_18
1.0000,0.9458,0.9458,0.9458,0.9458,0.9426,0.9362,0.9316,0.9225,0.9139,0.9070,0.9013,0.8966,0.8885,0.8758,0.8639,0.8438,0.8039,0.7685
1.0100,0.9453,0.9453,0.9453,0.9453,0.9420,0.9356,0.9310,0.9217,0.9130,0.9060,0.9004,0.8956,0.8874,0.8745,0.8626,0.8422,0.8025,0.7672
1.0200,0.9447,0.9447,0.9447,0.9447,0.9414,0.9349,0.9303,0.9209,0.9121,0.9051,0.8994,0.8946,0.8863,0.8733,0.8612,0.8407,0.8011,0.7659
1.0300,0.9442,0.9442,0.9442,0.9442,0.9409,0.9343,0.9296,0.9202,0.9113,0.9042,0.8984,0.8935,0.8852,0.8720,0.8599,0.8393,0.7997,0.7645
1.0400,0.9436,0.9436,0.9436,0.9436,0.9403,0.9337,0.9289,0.9194,0.9104,0.9033,0.8974,0.8925,0.8841,0.8708,0.8585,0.8377,0.7983,0.7632
1.0500,0.9431,0.9431,0.9431,0.9431,0.9397,0.9330,0.9282,0.9186,0.9096,0.9023,0.8964,0.8915,0.8829,0.8696,0.8571,0.8362,0.7969,0.7619
1.0600,0.9425,0.9425,0.9425,0.9425,0.9391,0.9324,0.9275,0.9178,0.9087,0.9014,0.8954,0.8904,0.8818,0.8683,0.8558,0.8347,0.7955,0.7605
1.0700,0.9420,0.9420,0.9420,0.9420,0.9386,0.9317,0.9269,0.9171,0.9078,0.9005,0.8944,0.8894,0.8807,0.8671,0.8544,0.8333,0.7940,0.7592
1.0800,0.9415,0.9415,0.9415,0.9415,0.9380,0.9311,0.9262,0.9163,0.9070,0.8995,0.8934,0.8884,0.8796,0.8658,0.8531,0.8317,0.7926,0.7579
1.0900,0.9409,0.9409,0.9409,0.9409,0.9374,0.9305,0.9255,0.9155,0.9061,0.8986,0.8925,0.8873,0.8785,0.8646,0.8517,0.8302,0.7912,0.7565
1.1000,0.9404,0.9404,0.9404,0.9404,0.9368,0.9298,0.9248,0.9147,0.9053,0.8977,0.8915,0.8863,0.8774,0.8634,0.8503,0.8287,0.7898,0.7552
1.1100,0.9398,0.9398,0.9398,0.9398,0.9363,0.9292,0.9241,0.9140,0.9044,0.8967,0.8905,0.8853,0.8763,0.8621,0.8490,0.8273,0.7884,0.7539
1.1200,0.9393,0.9393,0.9393,0.9393,0.9357,0.9285,0.9234,0.9132,0.9035,0.8958,0.8895,0.8842,0.8751,0.8609,0.8476,0.8257,0.7870,0.7525
1.1300,0.9388,0.9388,0.9388,0.9388,0.9351,0.9279,0.9228,0.9124,0.9027,0.8949,0.8885,0.8832,0.8740,0.8596,0.8463,0.8242,0.7856,0.7512
1.1400,0.9382,0.9382,0.9382,0.9382,0.9345,0.9273,0.9221,0.9116,0.9018,0.8940,0.8875,0.8822,0.8729,0.8584,0.8449,0.8227,0.7842,0.7499
1.1500,0.9377,0.9377,0.9377,0.9377,0.9340,0.9266,0.9214,0.9109,0.9009,0.8930,0.8865,0.8811,0.8718,0.8571,0.8435,0.8213,0.7827,0.7485
1.1600,0.9371,0.9371,0.9371,0.9371,0.9334,0.9260,0.9207,0.9101,0.9001,0.8921,0.8856,0.8801,0.8707,0.8559,0.8422,0.8197,0.7813,0.7472
1.1700,0.9366,0.9366,0.9366,0.9366,0.9328,0.9254,0.9200,0.9093,0.8992,0.8912,0.8846,0.8791,0.8696,0.8547,0.8408,0.8182,0.7799,0.7459
1.1800,0.9360,0.9360,0.9360,0.9360,0.9322,0.9247,0.9193,0.9085,0.8984,0.8902,0.8836,0.8780,0.8685,0.8534,0.8395,0.8167,0.7785,0.7445
1.1900,0.9355,0.9355,0.9355,0.9355,0.9317,0.9241,0.9187,0.9078,0.8975,0.8893,0.8826,0.8770,0.8673,0.8522,0.8381,0.8153,0.7771,0.7432
1.2000,0.9350,0.9350,0.9350,0.9350,0.9311,0.9234,0.9180,0.9070,0.8966,0.8884,0.8816,0.8760,0.8662,0.8509,0.8367,0.8137,0.7757,0.7419
1.2100,0.9344,0.9344,0.9344,0.9344,0.9305,0.9228,0.9173,0.9062,0.8958,0.8874,0.8806,0.8749,0.8651,0.8497,0.8354,0.8122,0.7743,0.7405
1.2200,0.9339,0.9339,0.9339,0.9339,0.9300,0.9222,0.9166,0.9054,0.8949,0.8865,0.8796,0.8739,0.8640,0.8484,0.8340,0.8107,0.7729,0.7392
1.2300,0.9333,0.9333,0.9333,0.9333,0.9294,0.9215,0.9159,0.9047,0.8941,0.8856,0.8786,0.8729,0.8629,0.8472,0.8327,0.8093,0.7715,0.7379
1.2400,0.9328,0.9328,0.9328,0.9328,0.9288,0.9209,0.9152,0.9039,0.8932,0.8847,0.8777,0.8718,0.8618,0.8460,0.8313,0.8077,0.7700,0.7365
1.2500,0.9322,0.9322,0.9322,0.9322,0.9282,0.9203,0.9146,0.9031,0.8923,0.8837,0.8767,0.8708,0.8606,0.8447,0.8299,0.8062,0.7686,0.7352
1.2600,0.9317,0.9317,0.9317,0.9317,0.9277,0.9196,0.9139,0.9023,0.8915,0.8828,0.8757,0.8698,0.8595,0.8435,0.8286,0.8047,0.7672,0.7339
1.2700,0.9312,0.9312,0.9312,0.9312,0.9271,0.9190,0.9132,0.9016,0.8906,0.8819,0.8747,0.8687,0.8584,0.8422,0.8272,0.8033,0.7658,0.7325
1.2800,0.9306,0.9306,0.9306,0.9306,0.9265,0.9183,0.9125,0.9008,0.8898,0.8809,0.8737,0.8677,0.8573,0.8410,0.8259,0.8017,0.7644,0.7312
1.2900,0.9301,0.9301,0.9301,0.9301,0.9259,0.9177,0.9118,0.9000,0.8889,0.8800,0.8727,0.8667,0.8562,0.8398,0.8245,0.8002,0.7630,0.7299
1.3000,0.9295,0.9295,0.9295,0.9295,0.9254,0.9171,0.9111,0.8992,0.8880,0.8791,0.8717,0.8656,0.8551,0.8385,0.8231,0.7987,0.7616,0.7285
1.3100,0.9290,0.9290,0.9290,0.9290,0.9248,0.9164,0.9105,0.8984,0.8872,0.8781,0.8708,0.8646,0.8540,0.8373,0.8218,0.7973,0.7602,0.7272
1.3200,0.9285,0.9285,0.9285,0.9285,0.9242,0.9158,0.9098,0.8977,0.8863,0.8772,0.8698,0.8636,0.8528,0.8360,0.8204,0.7957,0.7587,0.7259
1.3300,0.9279,0.9279,0.9279,0.9279,0.9236,0.9152,0.9091,0.8969,0.8854,0.8763,0.8688,0.8625,0.8517,0.8348,0.8190,0.7942,0.7573,0.7245
1.3400,0.9274,0.9274,0.9274,0.9274,0.9231,0.9145,0.9084,0.8961,0.8846,0.8753,0.8678,0.8615,0.8506,0.8335,0.8177,0.7927,0.7559,0.7232
1.3500,0.9268,0.9268,0.9268,0.9268,0.9225,0.9139,0.9077,0.8953,0.8837,0.8744,0.8668,0.8605,0.8495,0.8323,0.8163,0.7913,0.7545,0.7219
1.3600,0.9263,0.9263,0.9263,0.9263,0.9219,0.9132,0.9070,0.8946,0.8829,0.8735,0.8658,0.8594,0.8484,0.8311,0.8150,0.7897,0.7531,0.7205
1.3700,0.9257,0.9257,0.9257,0.9257,0.9213,0.9126,0.9064,0.8938,0.8820,0.8726,0.8648,0.8584,0.8473,0.8298,0.8136,0.7882,0.7517,0.7192
1.3800,0.9252,0.9252,0.9252,0.9252,0.9208,0.9120,0.9057,0.8930,0.8811,0.8716,0.8638,0.8574,0.8462,0.8286,0.8122,0.7867,0.7503,0.7179
1.3900,0.9247,0.9247,0.9247,0.9247,0.9202,0.9113,0.9050,0.8922,0.8803,0.8707,0.8629,0.8563,0.8450,0.8273,0.8109,0.7853,0.7489,0.7165
1.4000,0.9241,0.9241,0.9241,0.9241,0.9196,0.9107,0.9043,0.8915,0.8794,0.8698,0.8619,0.8553,0.8439,0.8261,0.8095,0.7837,0.7475,0.7152
1.4100,0.9236,0.9236,0.9236,0.9236,0.9190,0.9100,0.9036,0.8907,0.8786,0.8688,0.8609,0.8543,0.8428,0.8248,0.8082,0.7822,0.7460,0.7139
1.4200,0.9230,0.9230,0.9230,0.9230,0.9185,0.9094,0.9029,0.8899,0.8777,0.8679,0.8599,0.8532,0.8417,0.8236,0.8068,0.7807,0.7446,0.7125
1.4300,0.9225,0.9225,0.9225,0.9225,0.9179,0.9088,0.9023,0.8891,0.8768,0.8670,0.8589,0.8522,0.8406,0.8224,0.8054,0.7792,0.7432,0.7112
1.4400,0.9220,0.9220,0.9220,0.9220,0.9173,0.9081,0.9016,0.8884,0.8760,0.8660,0.8579,0.8512,0.8395,0.8211,0.8041,0.7777,0.7418,0.7099
1.4500,0.9214,0.9214,0.9214,0.9214,0.9167,0.9075,0.9009,0.8876,0.8751,0.8651,0.8569,0.8501,0.8384,0.8199,0.8027,0.7762,0.7404,0.7085
1.4600,0.9209,0.9209,0.9209,0.9209,0.9162,0.9069,0.9002,0.8868,0.8742,0.8642,0.8560,0.8491,0.8372,0.8186,0.8014,0.7747,0.7390,0.7072
1.4700,0.9203,0.9203,0.9203,0.9203,0.9156,0.9062,0.8995,0.8860,0.8734,0.8633,0.8550,0.8481,0.8361,0.8174,0.8000,0.7732,0.7376,0.7059
1.4800,0.9198,0.9198,0.9198,0.9198,0.9150,0.9056,0.8988,0.8853,0.8725,0.8623,0.8540,0.8470,0.8350,0.8161,0.7986,0.7717,0.7362,0.7045
1.4900,0.9192,0.9192,0.9192,0.9192,0.9144,0.9049,0.8982,0.8845,0.8717,0.8614,0.8530,0.8460,0.8339,0.8149,0.7973,0.7702,0.7347,0.7032
1.5000,0.9187,0.9187,0.9187,0.9187,0.9139,0.9043,0.8975,0.8837,0.8708,0.8605,0.8520,0.8450,0.8328,0.8137,0.7959,0.7687,0.7333,0.7019
1.5100,0.9182,0.9182,0.9182,0.9182,0.9133,0.9037,0.8968,0.8829,0.8699,0.8595,0.8510,0.8439,0.8317,0.8124,0.7946,0.7672,0.7319,0.7005
1.5200,0.9176,0.9176,0.9176,0.9176,0.9127,0.9030,0.8961,0.8822,0.8691,0.8586,0.8500,0.8429,0.8305,0.8112,0.7932,0.7657,0.7305,0.6992
1.5300,0.9171,0.9171,0.9171,0.9171,0.9122,0.9024,0.8954,0.8814,0.8682,0.8577,0.8490,0.8419,0.8294,0.8099,0.7918,0.7642,0.7291,0.6979
1.5400,0.9165,0.9165,0.9165,0.9165,0.9116,0.9018,0.8947,0.8806,0.8674,0.8567,0.8481,0.8408,0.8283,0.8087,0.7905,0.7627,0.7277,0.6965
1.5500,0.9160,0.9160,0.9160,0.9160,0.9110,0.9011,0.8941,0.8798,0.8665,0.8558,0.8471,0.8398,0.8272,0.8075,0.7891,0.7612,0.7263,0.6952
1.5600,0.9154,0.9154,0.9154,0.9154,0.9104,0.9005,0.8934,0.8791,0.8656,0.8549,0.8461,0.8388,0.8261,0.8062,0.7878,0.7597,0.7249,0.6939
1.5700,0.9149,0.9149,0.9149,0.9149,0.9099,0.8998,0.8927,0.8783,0.8648,0.8540,0.8451,0.8377,0.8250,0.8050,0.7864,0.7582,0.7235,0.6925
1.5800,0.9144,0.9144,0.9144,0.9144,0.9093,0.8992,0.8920,0.8775,0.8639,0.8530,0.8441,0.8367,0.8239,0.8037,0.7850,0.7567,0.7220,0.6912
1.5900,0.9138,0.9138,0.9138,0.9138,0.9087,0.8986,0.8913,0.8767,0.8630,0.8521,0.8431,0.8357,0.8227,0.8025,0.7837,0.7552,0.7206,0.6899
1.6000,0.9133,0.9133,0.9133,0.9133,0.9081,0.8979,0.8906,0.8760,0.8622,0.8512,0.8421,0.8346,0.8216,0.8012,0.7823,0.7537,0.7192,0.6885
1.6100,0.9127,0.9127,0.9127,0.9127,0.9076,0.8973,0.8900,0.8752,0.8613,0.8502,0.8412,0.8336,0.8205,0.8000,0.7810,0.7522,0.7178,0.6872
1.6200,0.9122,0.9122,0.9122,0.9122,0.9070,0.8967,0.8893,0.8744,0.8605,0.8493,0.8402,0.8326,0.8194,0.7988,0.7796,0.7507,0.7164,0.6859
1.6300,0.9117,0.9117,0.9117,0.9117,0.9064,0.8960,0.8886,0.8736,0.8596,0.8484,0.8392,0.8315,0.8183,0.7975,0.7782,0.7492,0.7150,0.6845
1.6400,0.9111,0.9111,0.9111,0.9111,0.9058,0.8954,0.8879,0.8729,0.8587,0.8474,0.8382,0.8305,0.8172,0.7963,0.7769,0.7477,0.7136,0.6832
1.6500,0.9106,0.9106,0.9106,0.9106,0.9053,0.8947,0.8872,0.8721,0.8579,0.8465,0.8372,0.8295,0.8161,0.7950,0.7755,0.7462,0.7122,0.6819
1.6600,0.9100,0.9100,0.9100,0.9100,0.9047,0.8941,0.8865,0.8713,0.8570,0.8456,0.8362,0.8284,0.8149,0.7938,0.7741,0.7447,0.7107,0.6805
1.6700,0.9095,0.9095,0.9095,0.9095,0.9041,0.8935,0.8859,0.8705,0.8562,0.8447,0.8352,0.8274,0.8138,0.7925,0.7728,0.7432,0.7093,0.6792
1.6800,0.9089,0.9089,0.9089,0.9089,0.9035,0.8928,0.8852,0.8698,0.8553,0.8437,0.8342,0.8264,0.8127,0.7913,0.7714,0.7417,0.7079,0.6779
1.6900,0.9084,0.9084,0.9084,0.9084,0.9030,0.8922,0.8845,0.8690,0.8544,0.8428,0.8333,0.8253,0.8116,0.7901,0.7701,0.7402,0.7065,0.6765
1.7000,0.9079,0.9079,0.9079,0.9079,0.9024,0.8915,0.8838,0.8682,0.8536,0.8419,0.8323,0.8243,0.8105,0.7888,0.7687,0.7387,0.7051,0.6752
1.7100,0.9073,0.9073,0.9073,0.9073,0.9018,0.8909,0.8831,0.8674,0.8527,0.8409,0.8313,0.8233,0.8094,0.7876,0.7673,0.7372,0.7037,0.6739
1.7200,0.9068,0.9068,0.9068,0.9068,0.9012,0.8903,0.8824,0.8667,0.8519,0.8400,0.8303,0.8222,0.8082,0.7863,0.7660,0.7357,0.7023,0.6725
1.7300,0.9062,0.9062,0.9062,0.9062,0.9007,0.8896,0.8817,0.8659,0.8510,0.8391,0.8293,0.8212,0.8071,0.7851,0.7646,0.7342,0.7009,0.6712
1.7400,0.9057,0.9057,0.9057,0.9057,0.9001,0.8890,0.8811,0.8651,0.8501,0.8381,0.8283,0.8202,0.8060,0.7839,0.7633,0.7327,0.6995,0.6699
1.7500,0.9051,0.9051,0.9051,0.9051,0.8995,0.8884,0.8804,0.8643,0.8493,0.8372,0.8273,0.8191,0.8049,0.7826,0.7619,0.7312,0.6980,0.6685
1.7600,0.9046,0.9046,0.9046,0.9046,0.8989,0.8877,0.8797,0.8636,0.8484,0.8363,0.8264,0.8181,0.8038,0.7814,0.7605,0.7297,0.6966,0.6672
1.7700,0.9041,0.9041,0.9041,0.9041,0.8984,0.8871,0.8790,0.8628,0.8475,0.8353,0.8254,0.8171,0.8027,0.7801,0.7592,0.7282,0.6952,0.6659
1.7800,0.9035,0.9035,0.9035,0.9035,0.8978,0.8864,0.8783,0.8620,0.8467,0.8344,0.8244,0.8160,0.8016,0.7789,0.7578,0.7267,0.6938,0.6645
1.7900,0.9030,0.9030,0.9030,0.9030,0.8972,0.8858,0.8776,0.8612,0.8458,0.8335,0.8234,0.8150,0.8004,0.7776,0.7565,0.7252,0.6924,0.6632
1.8000,0.9024,0.9024,0.9024,0.9024,0.8967,0.8852,0.8770,0.8605,0.8450,0.8326,0.8224,0.8140,0.7993,0.7764,0.7551,0.7237,0.6910,0.6619
1.8100,0.9019,0.9019,0.9019,0.9019,0.8961,0.8845,0.8763,0.8597,0.8441,0.8316,0.8214,0.8129,0.7982,0.7752,0.7537,0.7222,0.6896,0.6605
1.8200,0.9014,0.9014,0.9014,0.9014,0.8955,0.8839,0.8756,0.8589,0.8432,0.8307,0.8204,0.8119,0.7971,0.7739,0.7524,0.7207,0.6882,0.6592
1.8300,0.9008,0.9008,0.9008,0.9008,0.8949,0.8833,0.8749,0.8581,0.8424,0.8298,0.8195,0.8109,0.7960,0.7727,0.7510,0.7192,0.6867,0.6579
1.8400,0.9003,0.9003,0.9003,0.9003,0.8944,0.8826,0.8742,0.8574,0.8415,0.8288,0.8185,0.8098,0.7949,0.7714,0.7497,0.7177,0.6853,0.6565
1.8500,0.8997,0.8997,0.8997,0.8997,0.8938,0.8820,0.8735,0.8566,0.8407,0.8279,0.8175,0.8088,0.7938,0.7702,0.7483,0.7162,0.6839,0.6552
1.8600,0.8992,0.8992,0.8992,0.8992,0.8932,0.8813,0.8729,0.8558,0.8398,0.8270,0.8165,0.8078,0.7926,0.7689,0.7469,0.7147,0.6825,0.6539
1.8700,0.8986,0.8986,0.8986,0.8986,0.8926,0.8807,0.8722,0.8550,0.8389,0.8260,0.8155,0.8067,0.7915,0.7677,0.7456,0.7132,0.6811,0.6525
1.8800,0.8981,0.8981,0.8981,0.8981,0.8921,0.8801,0.8715,0.8543,0.8381,0.8251,0.8145,0.8057,0.7904,0.7665,0.7442,0.7117,0.6797,0.6512
1.8900,0.8976,0.8976,0.8976,0.8976,0.8915,0.8794,0.8708,0.8535,0.8372,0.8242,0.8135,0.8047,0.7893,0.7652,0.7429,0.7102,0.6783,0.6499
1.9000,0.8970,0.8970,0.8970,0.8970,0.8909,0.8788,0.8701,0.8527,0.8363,0.8233,0.8125,0.8036,0.7882,0.7640,0.7415,0.7087,0.6769,0.6485
1.9100,0.8965,0.8965,0.8965,0.8965,0.8903,0.8781,0.8694,0.8519,0.8355,0.8223,0.8116,0.8026,0.7871,0.7627,0.7401,0.7072,0.6755,0.6472
1.9200,0.8959,0.8959,0.8959,0.8959,0.8898,0.8775,0.8688,0.8512,0.8346,0.8214,0.8106,0.8016,0.7860,0.7615,0.7388,0.7057,0.6740,0.6459
1.9300,0.8954,0.8954,0.8954,0.8954,0.8892,0.8769,0.8681,0.8504,0.8338,0.8205,0.8096,0.8005,0.7848,0.7602,0.7374,0.7042,0.6726,0.6445
1.9400,0.8949,0.8949,0.8949,0.8949,0.8886,0.8762,0.8674,0.8496,0.8329,0.8195,0.8086,0.7995,0.7837,0.7590,0.7361,0.7027,0.6712,0.6432
1.9500,0.8943,0.8943,0.8943,0.8943,0.8880,0.8756,0.8667,0.8488,0.8320,0.8186,0.8076,0.7984,0.7826,0.7578,0.7347,0.7012,0.6698,0.6419
1.9600,0.8938,0.8938,0.8938,0.8938,0.8875,0.8750,0.8660,0.8481,0.8312,0.8177,0.8066,0.7974,0.7815,0.7565,0.7333,0.6997,0.6684,0.6405
1.9700,0.8932,0.8932,0.8932,0.8932,0.8869,0.8743,0.8653,0.8473,0.8303,0.8167,0.8056,0.7964,0.7804,0.7553,0.7320,0.6982,0.6670,0.6392
1.9800,0.8927,0.8927,0.8927,0.8927,0.8863,0.8737,0.8647,0.8465,0.8295,0.8158,0.8047,0.7953,0.7793,0.7540,0.7307,0.6967,0.6656,0.6379
1.9900,0.8921,0.8921,0.8921,0.8921,0.8857,0.8730,0.8640,0.8457,0.8286,0.8149,0.8037,0.7943,0.7781,0.7528,0.7293,0.6952,0.6642,0.6365
2.0000,0.8916,0.8916,0.8916,0.8916,0.8852,0.8724,0.8633,0.8450,0.8277,0.8140,0.8027,0.7933,0.7770,0.7516,0.7280,0.6937,0.6627,0.6352
2.0100,0.8911,0.8911,0.8911,0.8911,0.8846,0.8718,0.8626,0.8442,0.8269,0.8130,0.8017,0.7922,0.7759,0.7503,0.7267,0.6925,0.6616,0.6341
2.0200,0.8905,0.8905,0.8905,0.8905,0.8840,0.8711,0.8619,0.8434,0.8260,0.8121,0.8007,0.7912,0.7748,0.7491,0.7253,0.6912,0.6604,0.6330
2.0300,0.8900,0.8900,0.8900,0.8900,0.8834,0.8705,0.8612,0.8426,0.8252,0.8112,0.7997,0.7902,0.7737,0.7478,0.7240,0.6900,0.6592,0.6319
2.0400,0.8894,0.8894,0.8894,0.8894,0.8829,0.8699,0.8606,0.8419,0.8243,0.8102,0.7987,0.7891,0.7726,0.7466,0.7227,0.6887,0.6580,0.6307
2.0500,0.8889,0.8889,0.8889,0.8889,0.8823,0.8692,0.8599,0.8411,0.8234,0.8093,0.7977,0.7881,0.7715,0.7453,0.7213,0.6875,0.6569,0.6296
2.0600,0.8883,0.8883,0.8883,0.8883,0.8817,0.8686,0.8592,0.8403,0.8226,0.8084,0.7968,0.7871,0.7703,0.7441,0.7200,0.6862,0.6557,0.6285
2.0700,0.8878,0.8878,0.8878,0.8878,0.8811,0.8679,0.8585,0.8395,0.8217,0.8074,0.7958,0.7860,0.7692,0.7429,0.7187,0.6850,0.6545,0.6274
2.0800,0.8873,0.8873,0.8873,0.8873,0.8806,0.8673,0.8578,0.8388,0.8208,0.8065,0.7948,0.7850,0.7681,0.7416,0.7173,0.6837,0.6533,0.6263
2.0900,0.8867,0.8867,0.8867,0.8867,0.8800,0.8667,0.8571,0.8380,0.8200,0.8056,0.7938,0.7840,0.7670,0.7404,0.7160,0.6825,0.6522,0.6252
2.1000,0.8862,0.8862,0.8862,0.8862,0.8794,0.8660,0.8565,0.8372,0.8191,0.8047,0.7928,0.7829,0.7659,0.7391,0.7147,0.6812,0.6510,0.6241
2.1100,0.8856,0.8856,0.8856,0.8856,0.8789,0.8654,0.8558,0.8364,0.8183,0.8037,0.7918,0.7819,0.7648,0.7379,0.7133,0.6800,0.6498,0.6230
2.1200,0.8851,0.8851,0.8851,0.8851,0.8783,0.8648,0.8551,0.8357,0.8174,0.8028,0.7908,0.7809,0.7637,0.7366,0.7120,0.6787,0.6486,0.6219
2.1300,0.8846,0.8846,0.8846,0.8846,0.8777,0.8641,0.8544,0.8349,0.8165,0.8019,0.7899,0.7798,0.7625,0.7354,0.7107,0.6775,0.6475,0.6207
2.1400,0.8840,0.8840,0.8840,0.8840,0.8771,0.8635,0.8537,0.8341,0.8157,0.8009,0.7889,0.7788,0.7614,0.7342,0.7093,0.6762,0.6463,0.6196
2.1500,0.8835,0.8835,0.8835,0.8835,0.8766,0.8628,0.8530,0.8333,0.8148,0.8000,0.7879,0.7778,0.7603,0.7329,0.7080,0.6750,0.6451,0.6185
2.1600,0.8829,0.8829,0.8829,0.8829,0.8760,0.8622,0.8524,0.8327,0.8143,0.7994,0.7871,0.7768,0.7592,0.7317,0.7067,0.6737,0.6439,0.6174
2.1700,0.8824,0.8824,0.8824,0.8824,0.8754,0.8616,0.8517,0.8321,0.8137,0.7988,0.7863,0.7758,0.7581,0.7304,0.7053,0.6725,0.6427,0.6163
2.1800,0.8818,0.8818,0.8818,0.8818,0.8748,0.8609,0.8510,0.8315,0.8131,0.7983,0.7855,0.7749,0.7570,0.7292,0.7040,0.6712,0.6416,0.6152
2.1900,0.8813,0.8813,0.8813,0.8813,0.8743,0.8603,0.8503,0.8308,0.8126,0.7977,0.7847,0.7739,0.7559,0.7280,0.7027,0.6700,0.6404,0.6141
2.2000,0.8808,0.8808,0.8808,0.8808,0.8737,0.8596,0.8496,0.8302,0.8120,0.7971,0.7839,0.7729,0.7547,0.7267,0.7013,0.6687,0.6392,0.6130
2.2100,0.8802,0.8802,0.8802,0.8802,0.8731,0.8590,0.8489,0.8296,0.8115,0.7965,0.7831,0.7720,0.7536,0.7255,0.7000,0.6675,0.6380,0.6119
2.2200,0.8797,0.8797,0.8797,0.8797,0.8725,0.8584,0.8483,0.8290,0.8109,0.7959,0.7823,0.7710,0.7525,0.7242,0.6987,0.6662,0.6369,0.6107
2.2300,0.8791,0.8791,0.8791,0.8791,0.8720,0.8577,0.8476,0.8283,0.8104,0.7954,0.7816,0.7700,0.7514,0.7230,0.6973,0.6650,0.6357,0.6096
2.2400,0.8786,0.8786,0.8786,0.8786,0.8714,0.8571,0.8469,0.8277,0.8098,0.7948,0.7808,0.7691,0.7503,0.7217,0.6960,0.6637,0.6345,0.6085
2.2500,0.8780,0.8780,0.8780,0.8780,0.8708,0.8565,0.8462,0.8271,0.8093,0.7942,0.7800,0.7681,0.7492,0.7205,0.6947,0.6625,0.6333,0.6074
2.2600,0.8775,0.8775,0.8775,0.8775,0.8702,0.8558,0.8455,0.8265,0.8087,0.7936,0.7792,0.7671,0.7480,0.7193,0.6933,0.6612,0.6322,0.6063
2.2700,0.8770,0.8770,0.8770,0.8770,0.8697,0.8552,0.8448,0.8258,0.8081,0.7930,0.7784,0.7662,0.7469,0.7180,0.6920,0.6600,0.6310,0.6052
2.2800,0.8764,0.8764,0.8764,0.8764,0.8691,0.8545,0.8442,0.8252,0.8076,0.7925,0.7776,0.7652,0.7458,0.7168,0.6907,0.6587,0.6298,0.6041
2.2900,0.8759,0.8759,0.8759,0.8759,0.8685,0.8539,0.8435,0.8246,0.8070,0.7919,0.7768,0.7643,0.7447,0.7155,0.6893,0.6575,0.6286,0.6030
2.3000,0.8753,0.8753,0.8753,0.8753,0.8679,0.8533,0.8428,0.8240,0.8065,0.7913,0.7760,0.7633,0.7436,0.7143,0.6880,0.6562,0.6275,0.6019
2.3100,0.8750,0.8750,0.8749,0.8748,0.8674,0.8526,0.8421,0.8233,0.8059,0.7907,0.7752,0.7623,0.7425,0.7130,0.6867,0.6550,0.6263,0.6007
2.3200,0.8750,0.8750,0.8746,0.8743,0.8668,0.8520,0.8414,0.8227,0.8054,0.7901,0.7744,0.7614,0.7414,0.7118,0.6853,0.6537,0.6251,0.5996
2.3300,0.8750,0.8750,0.8742,0.8739,0.8662,0.8514,0.8407,0.8221,0.8048,0.7896,0.7736,0.7604,0.7402,0.7106,0.6840,0.6525,0.6239,0.5985
2.3400,0.8750,0.8750,0.8739,0.8734,0.8656,0.8507,0.8401,0.8215,0.8043,0.7890,0.7729,0.7594,0.7391,0.7093,0.6827,0.6512,0.6227,0.5974
2.3500,0.8750,0.8750,0.8736,0.8729,0.8651,0.8501,0.8394,0.8208,0.8037,0.7884,0.7721,0.7585,0.7380,0.7081,0.6813,0.6500,0.6216,0.5963
2.3600,0.8750,0.8750,0.8733,0.8724,0.8645,0.8494,0.8387,0.8202,0.8031,0.7878,0.7713,0.7575,0.7369,0.7068,0.6800,0.6487,0.6204,0.5952
2.3700,0.8750,0.8750,0.8730,0.8719,0.8639,0.8488,0.8380,0.8196,0.8026,0.7872,0.7705,0.7565,0.7358,0.7056,0.6787,0.6475,0.6192,0.5941
2.3800,0.8750,0.8750,0.8726,0.8715,0.8633,0.8482,0.8373,0.8190,0.8020,0.7867,0.7697,0.7556,0.7347,0.7043,0.6773,0.6462,0.6180,0.5930
2.3900,0.8750,0.8750,0.8723,0.8710,0.8628,0.8475,0.8366,0.8183,0.8015,0.7861,0.7689,0.7546,0.7336,0.7031,0.6760,0.6450,0.6169,0.5919
2.4000,0.8750,0.8750,0.8720,0.8705,0.8622,0.8469,0.8360,0.8177,0.8009,0.7855,0.7681,0.7536,0.7324,0.7019,0.6747,0.6437,0.6157,0.5907
2.4100,0.8750,0.8750,0.8717,0.8700,0.8616,0.8463,0.8353,0.8171,0.8004,0.7849,0.7673,0.7527,0.7313,0.7006,0.6733,0.6425,0.6145,0.5896
2.4200,0.8750,0.8750,0.8714,0.8696,0.8611,0.8456,0.8346,0.8165,0.7998,0.7843,0.7665,0.7517,0.7302,0.6994,0.6720,0.6412,0.6133,0.5885
2.4300,0.8750,0.8750,0.8711,0.8691,0.8605,0.8450,0.8339,0.8158,0.7993,0.7838,0.7657,0.7507,0.7291,0.6981,0.6707,0.6400,0.6122,0.5874
2.4400,0.8750,0.8750,0.8707,0.8686,0.8599,0.8443,0.8332,0.8152,0.7987,0.7832,0.7650,0.7498,0.7280,0.6969,0.6693,0.6387,0.6110,0.5863
2.4500,0.8750,0.8750,0.8704,0.8681,0.8593,0.8437,0.8325,0.8146,0.7981,0.7826,0.7642,0.7488,0.7269,0.6957,0.6680,0.6375,0.6098,0.5852
2.4600,0.8750,0.8750,0.8701,0.8676,0.8588,0.8431,0.8319,0.8140,0.7976,0.7820,0.7634,0.7478,0.7258,0.6944,0.6667,0.6362,0.6086,0.5841
2.4700,0.8750,0.8750,0.8698,0.8672,0.8582,0.8424,0.8312,0.8133,0.7970,0.7814,0.7626,0.7469,0.7246,0.6932,0.6653,0.6350,0.6075,0.5830
2.4800,0.8750,0.8750,0.8695,0.8667,0.8576,0.8418,0.8305,0.8127,0.7965,0.7809,0.7618,0.7459,0.7235,0.6919,0.6640,0.6337,0.6063,0.5819
2.4900,0.8750,0.8750,0.8691,0.8662,0.8570,0.8411,0.8298,0.8121,0.7959,0.7803,0.7610,0.7449,0.7224,0.6907,0.6627,0.6325,0.6051,0.5807
2.5000,0.8750,0.8750,0.8688,0.8657,0.8565,0.8405,0.8291,0.8115,0.7954,0.7797,0.7602,0.7440,0.7213,0.6894,0.6613,0.6312,0.6039,0.5796
2.5100,0.8750,0.8750,0.8685,0.8653,0.8559,0.8399,0.8284,0.8108,0.7948,0.7791,0.7594,0.7430,0.7202,0.6882,0.6600,0.6300,0.6027,0.5785
2.5200,0.8750,0.8750,0.8682,0.8648,0.8553,0.8392,0.8278,0.8102,0.7943,0.7786,0.7586,0.7420,0.7191,0.6870,0.6587,0.6287,0.6016,0.5774
2.5300,0.8750,0.8750,0.8679,0.8643,0.8547,0.8386,0.8271,0.8096,0.7937,0.7780,0.7578,0.7411,0.7179,0.6857,0.6573,0.6275,0.6004,0.5763
2.5400,0.8750,0.8750,0.8675,0.8638,0.8542,0.8380,0.8264,0.8090,0.7931,0.7774,0.7570,0.7401,0.7168,0.6845,0.6560,0.6262,0.5992,0.5752
2.5500,0.8750,0.8750,0.8672,0.8633,0.8536,0.8373,0.8257,0.8083,0.7926,0.7768,0.7563,0.7391,0.7157,0.6832,0.6547,0.6250,0.5980,0.5741
2.5600,0.8750,0.8750,0.8669,0.8629,0.8530,0.8367,0.8250,0.8077,0.7920,0.7762,0.7555,0.7382,0.7146,0.6820,0.6533,0.6237,0.5969,0.5730
2.5700,0.8750,0.8750,0.8666,0.8624,0.8524,0.8360,0.8243,0.8071,0.7915,0.7757,0.7547,0.7372,0.7135,0.6807,0.6520,0.6225,0.5957,0.5719
2.5800,0.8750,0.8750,0.8663,0.8619,0.8519,0.8354,0.8237,0.8065,0.7909,0.7751,0.7539,0.7362,0.7124,0.6795,0.6507,0.6212,0.5945,0.5707
2.5900,0.8750,0.8750,0.8659,0.8614,0.8513,0.8348,0.8230,0.8058,0.7904,0.7745,0.7531,0.7353,0.7113,0.6783,0.6493,0.6200,0.5933,0.5696
2.6000,0.8750,0.8750,0.8656,0.8609,0.8507,0.8341,0.8223,0.8052,0.7898,0.7739,0.7523,0.7343,0.7101,0.6770,0.6480,0.6187,0.5922,0.5685
2.6100,0.8750,0.8750,0.8653,0.8605,0.8501,0.8335,0.8216,0.8046,0.7893,0.7733,0.7515,0.7333,0.7090,0.6758,0.6467,0.6175,0.5910,0.5674
2.6200,0.8750,0.8750,0.8650,0.8600,0.8496,0.8329,0.8209,0.8040,0.7887,0.7728,0.7507,0.7324,0.7079,0.6745,0.6453,0.6162,0.5898,0.5663
2.6300,0.8750,0.8750,0.8647,0.8595,0.8491,0.8324,0.8203,0.8033,0.7881,0.7722,0.7499,0.7314,0.7068,0.6733,0.6440,0.6150,0.5886,0.5652
2.6400,0.8750,0.8750,0.8644,0.8590,0.8486,0.8319,0.8196,0.8027,0.7876,0.7716,0.7491,0.7304,0.7057,0.6720,0.6427,0.6137,0.5875,0.5641
2.6500,0.8750,0.8750,0.8640,0.8586,0.8481,0.8314,0.8189,0.8021,0.7870,0.7710,0.7484,0.7295,0.7046,0.6708,0.6413,0.6125,0.5863,0.5630
2.6600,0.8750,0.8750,0.8637,0.8581,0.8476,0.8309,0.8183,0.8015,0.7865,0.7704,0.7476,0.7285,0.7035,0.6696,0.6400,0.6112,0.5851,0.5619
2.6700,0.8750,0.8750,0.8634,0.8576,0.8471,0.8304,0.8176,0.8008,0.7859,0.7699,0.7468,0.7275,0.7023,0.6683,0.6387,0.6100,0.5839,0.5607
2.6800,0.8750,0.8750,0.8631,0.8571,0.8466,0.8298,0.8169,0.8002,0.7854,0.7693,0.7460,0.7266,0.7012,0.6671,0.6373,0.6087,0.5827,0.5596
2.6900,0.8750,0.8750,0.8628,0.8566,0.8461,0.8293,0.8163,0.7996,0.7848,0.7687,0.7452,0.7256,0.7001,0.6658,0.6360,0.6075,0.5816,0.5585
2.7000,0.8750,0.8750,0.8624,0.8562,0.8456,0.8288,0.8156,0.7990,0.7843,0.7681,0.7444,0.7246,0.6990,0.6646,0.6347,0.6062,0.5804,0.5574
2.7100,0.8750,0.8750,0.8621,0.8557,0.8451,0.8283,0.8150,0.7983,0.7837,0.7675,0.7436,0.7237,0.6979,0.6634,0.6333,0.6050,0.5792,0.5563
2.7200,0.8750,0.8750,0.8618,0.8552,0.8446,0.8278,0.8143,0.7977,0.7831,0.7670,0.7428,0.7227,0.6968,0.6621,0.6320,0.6037,0.5780,0.5552
2.7300,0.8750,0.8750,0.8615,0.8547,0.8441,0.8273,0.8136,0.7971,0.7826,0.7664,0.7420,0.7217,0.6957,0.6609,0.6307,0.6025,0.5769,0.5541
2.7400,0.8750,0.8750,0.8612,0.8542,0.8436,0.8267,0.8130,0.7965,0.7820,0.7658,0.7412,0.7208,0.6945,0.6596,0.6293,0.6012,0.5757,0.5530
2.7500,0.8750,0.8750,0.8608,0.8538,0.8431,0.8262,0.8123,0.7958,0.7815,0.7652,0.7404,0.7198,0.6934,0.6584,0.6280,0.6000,0.5745,0.5519
2.7600,0.8750,0.8750,0.8605,0.8533,0.8426,0.8257,0.8116,0.7952,0.7809,0.7646,0.7397,0.7188,0.6923,0.6571,0.6267,0.5987,0.5733,0.5507
2.7700,0.8750,0.8750,0.8602,0.8528,0.8421,0.8252,0.8110,0.7946,0.7804,0.7641,0.7389,0.7179,0.6913,0.6562,0.6255,0.5975,0.5722,0.5496
2.7800,0.8750,0.8750,0.8599,0.8523,0.8416,0.8247,0.8103,0.7940,0.7798,0.7635,0.7381,0.7169,0.6903,0.6552,0.6242,0.5962,0.5710,0.5485
2.7900,0.8750,0.8750,0.8596,0.8519,0.8411,0.8242,0.8096,0.7933,0.7793,0.7629,0.7373,0.7159,0.6892,0.6542,0.6230,0.5950,0.5698,0.5474
2.8000,0.8750,0.8750,0.8593,0.8514,0.8406,0.8236,0.8090,0.7927,0.7787,0.7623,0.7365,0.7150,0.6882,0.6532,0.6218,0.5937,0.5686,0.5463
2.8100,0.8750,0.8750,0.8589,0.8509,0.8401,0.8231,0.8083,0.7921,0.7781,0.7617,0.7357,0.7140,0.6872,0.6523,0.6206,0.5925,0.5675,0.5452
2.8200,0.8750,0.8750,0.8586,0.8504,0.8396,0.8226,0.8076,0.7915,0.7776,0.7612,0.7349,0.7130,0.6862,0.6513,0.6194,0.5912,0.5663,0.5441
2.8300,0.8750,0.8750,0.8583,0.8499,0.8391,0.8221,0.8070,0.7908,0.7770,0.7606,0.7341,0.7121,0.6851,0.6503,0.6182,0.5900,0.5651,0.5430
2.8400,0.8750,0.8750,0.8580,0.8495,0.8386,0.8216,0.8063,0.7902,0.7765,0.7600,0.7333,0.7111,0.6841,0.6494,0.6172,0.5890,0.5642,0.5419
2.8500,0.8750,0.8750,0.8577,0.8490,0.8381,0.8211,0.8056,0.7896,0.7759,0.7594,0.7325,0.7101,0.6831,0.6484,0.6163,0.5882,0.5634,0.5407
2.8600,0.8750,0.8750,0.8573,0.8485,0.8376,0.8205,0.8050,0.7890,0.7754,0.7588,0.7318,0.7092,0.6821,0.6475,0.6154,0.5874,0.5626,0.5396
2.8700,0.8750,0.8750,0.8570,0.8480,0.8371,0.8200,0.8043,0.7883,0.7748,0.7583,0.7310,0.7082,0.6810,0.6465,0.6145,0.5865,0.5618,0.5385
2.8800,0.8750,0.8750,0.8567,0.8475,0.8366,0.8195,0.8037,0.7877,0.7743,0.7577,0.7302,0.7072,0.6800,0.6456,0.6136,0.5857,0.5610,0.5374
2.8900,0.8750,0.8750,0.8564,0.8471,0.8361,0.8190,0.8030,0.7871,0.7737,0.7571,0.7294,0.7063,0.6790,0.6446,0.6127,0.5849,0.5603,0.5363
2.9000,0.8750,0.8750,0.8561,0.8466,0.8356,0.8185,0.8023,0.7865,0.7731,0.7565,0.7286,0.7053,0.6779,0.6437,0.6119,0.5840,0.5595,0.5352
2.9100,0.8750,0.8750,0.8557,0.8461,0.8351,0.8180,0.8017,0.7858,0.7726,0.7559,0.7278,0.7043,0.6769,0.6427,0.6110,0.5832,0.5587,0.5341
2.9200,0.8750,0.8750,0.8554,0.8456,0.8346,0.8174,0.8010,0.7852,0.7720,0.7554,0.7270,0.7034,0.6759,0.6417,0.6101,0.5824,0.5579,0.5330
2.9300,0.8750,0.8750,0.8551,0.8452,0.8341,0.8169,0.8003,0.7846,0.7715,0.7548,0.7262,0.7024,0.6749,0.6408,0.6092,0.5815,0.5571,0.5319
2.9400,0.8750,0.8750,0.8548,0.8447,0.8336,0.8164,0.7997,0.7840,0.7709,0.7542,0.7254,0.7014,0.6738,0.6398,0.6083,0.5807,0.5563,0.5307
2.9500,0.8750,0.8750,0.8545,0.8442,0.8331,0.8159,0.7990,0.7833,0.7704,0.7536,0.7246,0.7005,0.6728,0.6389,0.6074,0.5799,0.5556,0.5296
2.9600,0.8750,0.8750,0.8541,0.8437,0.8326,0.8154,0.7983,0.7827,0.7698,0.7530,0.7238,0.6995,0.6718,0.6379,0.6065,0.5790,0.5548,0.5285
2.9700,0.8750,0.8750,0.8538,0.8432,0.8321,0.8149,0.7977,0.7821,0.7693,0.7525,0.7231,0.6986,0.6708,0.6370,0.6056,0.5782,0.5540,0.5274
2.9800,0.8750,0.8750,0.8535,0.8428,0.8316,0.8143,0.7970,0.7815,0.7687,0.7519,0.7223,0.6976,0.6697,0.6360,0.6047,0.5774,0.5532,0.5263
2.9900,0.8750,0.8750,0.8532,0.8423,0.8311,0.8138,0.7963,0.7808,0.7681,0.7513,0.7215,0.6966,0.6687,0.6351,0.6039,0.5765,0.5524,0.5252
3.0000,0.8750,0.8750,0.8529,0.8418,0.8306,0.8133,0.7957,0.7802,0.7676,0.7507,0.7207,0.6957,0.6677,0.6341,0.6030,0.5757,0.5516,0.5241
3.0100,0.8750,0.8750,0.8526,0.8413,0.8301,0.8128,0.7950,0.7796,0.7670,0.7501,0.7199,0.6947,0.6667,0.6332,0.6021,0.5749,0.5508,0.5233
3.0200,0.8750,0.8750,0.8522,0.8408,0.8296,0.8123,0.7944,0.7790,0.7665,0.7496,0.7191,0.6937,0.6656,0.6322,0.6012,0.5740,0.5501,0.5226
3.0300,0.8750,0.8750,0.8519,0.8404,0.8291,0.8118,0.7937,0.7783,0.7659,0.7490,0.7183,0.6928,0.6646,0.6313,0.6003,0.5732,0.5493,0.5219
3.0400,0.8750,0.8750,0.8516,0.8399,0.8286,0.8112,0.7930,0.7777,0.7654,0.7484,0.7175,0.6918,0.6636,0.6303,0.5994,0.5724,0.5485,0.5211
3.0500,0.8750,0.8750,0.8513,0.8394,0.8281,0.8107,0.7924,0.7771,0.7648,0.7478,0.7167,0.6908,0.6626,0.6294,0.5985,0.5715,0.5477,0.5204
3.0600,0.8750,0.8750,0.8510,0.8389,0.8276,0.8102,0.7917,0.7765,0.7643,0.7472,0.7159,0.6899,0.6615,0.6284,0.5976,0.5707,0.5469,0.5196
3.0700,0.8750,0.8750,0.8506,0.8385,0.8271,0.8097,0.7910,0.7758,0.7637,0.7467,0.7152,0.6889,0.6605,0.6275,0.5967,0.5699,0.5461,0.5189
3.0800,0.8750,0.8750,0.8503,0.8380,0.8266,0.8092,0.7904,0.7752,0.7631,0.7461,0.7144,0.6879,0.6595,0.6265,0.5959,0.5690,0.5454,0.5181
3.0900,0.8750,0.8750,0.8500,0.8375,0.8261,0.8087,0.7897,0.7746,0.7626,0.7455,0.7136,0.6870,0.6585,0.6256,0.5950,0.5682,0.5446,0.5174
3.1000,0.8750,0.8750,0.8497,0.8370,0.8256,0.8081,0.7890,0.7740,0.7620,0.7449,0.7128,0.6860,0.6574,0.6246,0.5941,0.5674,0.5438,0.5167
3.1100,0.8750,0.8750,0.8494,0.8365,0.8251,0.8076,0.7884,0.7733,0.7615,0.7443,0.7120,0.6850,0.6564,0.6237,0.5932,0.5665,0.5430,0.5159
3.1200,0.8750,0.8750,0.8490,0.8361,0.8246,0.8071,0.7877,0.7727,0.7609,0.7438,0.7112,0.6841,0.6554,0.6227,0.5923,0.5657,0.5422,0.5152
3.1300,0.8750,0.8750,0.8487,0.8356,0.8241,0.8066,0.7870,0.7721,0.7604,0.7432,0.7104,0.6831,0.6544,0.6217,0.5914,0.5649,0.5414,0.5144
3.1400,0.8750,0.8750,0.8484,0.8351,0.8236,0.8061,0.7864,0.7715,0.7598,0.7426,0.7096,0.6821,0.6533,0.6208,0.5905,0.5640,0.5407,0.5137
3.1500,0.8750,0.8750,0.8481,0.8346,0.8231,0.8056,0.7857,0.7708,0.7593,0.7420,0.7088,0.6812,0.6523,0.6198,0.5896,0.5632,0.5399,0.5130
3.1600,0.8750,0.8750,0.8478,0.8342,0.8226,0.8051,0.7854,0.7705,0.7589,0.7414,0.7080,0.6802,0.6513,0.6189,0.5887,0.5624,0.5391,0.5122
3.1700,0.8750,0.8750,0.8474,0.8337,0.8221,0.8047,0.7850,0.7702,0.7586,0.7409,0.7072,0.6792,0.6503,0.6179,0.5879,0.5615,0.5383,0.5115
3.1800,0.8750,0.8750,0.8471,0.8332,0.8216,0.8043,0.7846,0.7699,0.7583,0.7403,0.7065,0.6783,0.6492,0.6170,0.5870,0.5607,0.5375,0.5107
3.1900,0.8750,0.8750,0.8468,0.8327,0.8211,0.8039,0.7843,0.7696,0.7580,0.7397,0.7057,0.6773,0.6482,0.6160,0.5861,0.5599,0.5367,0.5100
3.2000,0.8750,0.8750,0.8465,0.8322,0.8206,0.8035,0.7839,0.7693,0.7576,0.7391,0.7049,0.6763,0.6472,0.6151,0.5852,0.5590,0.5359,0.5093
3.2100,0.8750,0.8750,0.8462,0.8318,0.8201,0.8031,0.7836,0.7690,0.7573,0.7386,0.7041,0.6754,0.6462,0.6141,0.5843,0.5582,0.5352,0.5085
3.2200,0.8750,0.8750,0.8459,0.8313,0.8196,0.8026,0.7832,0.7686,0.7570,0.7380,0.7033,0.6744,0.6451,0.6132,0.5834,0.5574,0.5344,0.5078
3.2300,0.8750,0.8750,0.8455,0.8308,0.8191,0.8022,0.7829,0.7683,0.7567,0.7374,0.7025,0.6734,0.6441,0.6122,0.5825,0.5565,0.5336,0.5070
3.2400,0.8750,0.8750,0.8452,0.8303,0.8186,0.8018,0.7825,0.7680,0.7564,0.7368,0.7017,0.6725,0.6431,0.6113,0.5816,0.5557,0.5328,0.5063
3.2500,0.8750,0.8750,0.8449,0.8298,0.8181,0.8014,0.7821,0.7677,0.7560,0.7362,0.7009,0.6715,0.6421,0.6103,0.5807,0.5549,0.5320,0.5056
3.2600,0.8750,0.8750,0.8446,0.8294,0.8176,0.8010,0.7818,0.7674,0.7557,0.7357,0.7001,0.6705,0.6410,0.6094,0.5799,0.5540,0.5312,0.5048
3.2700,0.8750,0.8750,0.8443,0.8289,0.8171,0.8006,0.7814,0.7671,0.7554,0.7351,0.6993,0.6696,0.6400,0.6084,0.5790,0.5532,0.5305,0.5041
3.2800,0.8750,0.8750,0.8439,0.8284,0.8166,0.8001,0.7811,0.7668,0.7551,0.7345,0.6986,0.6686,0.6390,0.6075,0.5781,0.5524,0.5297,0.5033
3.2900,0.8750,0.8750,0.8436,0.8279,0.8161,0.7997,0.7807,0.7665,0.7548,0.7339,0.6978,0.6676,0.6379,0.6065,0.5772,0.5515,0.5289,0.5026
3.3000,0.8750,0.8750,0.8433,0.8275,0.8156,0.7993,0.7804,0.7661,0.7544,0.7333,0.6970,0.6667,0.6369,0.6056,0.5763,0.5507,0.5281,0.5019
3.3100,0.8750,0.8750,0.8430,0.8270,0.8151,0.7989,0.7800,0.7658,0.7541,0.7328,0.6962,0.6657,0.6359,0.6046,0.5754,0.5499,0.5273,0.5011
3.3200,0.8750,0.8750,0.8427,0.8265,0.8146,0.7985,0.7796,0.7655,0.7538,0.7322,0.6954,0.6647,0.6349,0.6037,0.5745,0.5490,0.5265,0.5004
3.3300,0.8750,0.8750,0.8423,0.8260,0.8141,0.7981,0.7793,0.7652,0.7535,0.7316,0.6946,0.6638,0.6338,0.6027,0.5736,0.5482,0.5258,0.4996
3.3400,0.8750,0.8750,0.8420,0.8255,0.8136,0.7976,0.7789,0.7649,0.7531,0.7310,0.6938,0.6628,0.6328,0.6017,0.5727,0.5474,0.5250,0.4989
3.3500,0.8750,0.8750,0.8417,0.8251,0.8131,0.7972,0.7786,0.7646,0.7528,0.7304,0.6930,0.6618,0.6318,0.6008,0.5719,0.5465,0.5242,0.4981
3.3600,0.8750,0.8750,0.8414,0.8246,0.8126,0.7968,0.7782,0.7643,0.7525,0.7299,0.6922,0.6609,0.6308,0.5998,0.5710,0.5457,0.5234,0.4974
3.3700,0.8750,0.8750,0.8411,0.8241,0.8121,0.7964,0.7779,0.7640,0.7522,0.7293,0.6914,0.6599,0.6297,0.5989,0.5701,0.5449,0.5226,0.4967
3.3800,0.8750,0.8750,0.8407,0.8236,0.8116,0.7960,0.7775,0.7636,0.7519,0.7287,0.6906,0.6589,0.6287,0.5979,0.5692,0.5440,0.5218,0.4959
3.3900,0.8750,0.8750,0.8404,0.8231,0.8111,0.7956,0.7771,0.7633,0.7515,0.7281,0.6899,0.6580,0.6277,0.5970,0.5683,0.5432,0.5210,0.4952
3.4000,0.8750,0.8750,0.8401,0.8227,0.8106,0.7951,0.7768,0.7630,0.7512,0.7275,0.6891,0.6570,0.6267,0.5960,0.5674,0.5424,0.5203,0.4944
3.4100,0.8750,0.8750,0.8398,0.8222,0.8101,0.7947,0.7764,0.7627,0.7509,0.7270,0.6883,0.6560,0.6256,0.5951,0.5665,0.5415,0.5195,0.4937
3.4200,0.8750,0.8750,0.8395,0.8217,0.8096,0.7943,0.7761,0.7624,0.7506,0.7264,0.6875,0.6551,0.6246,0.5941,0.5656,0.5407,0.5187,0.4930
3.4300,0.8750,0.8750,0.8392,0.8212,0.8091,0.7939,0.7757,0.7621,0.7502,0.7258,0.6867,0.6541,0.6236,0.5932,0.5647,0.5399,0.5179,0.4922
3.4400,0.8750,0.8750,0.8388,0.8208,0.8086,0.7935,0.7754,0.7618,0.7499,0.7252,0.6859,0.6531,0.6226,0.5922,0.5639,0.5390,0.5171,0.4915
3.4500,0.8750,0.8750,0.8385,0.8203,0.8081,0.7931,0.7750,0.7615,0.7496,0.7246,0.6851,0.6522,0.6215,0.5913,0.5630,0.5382,0.5163,0.4907
3.4600,0.8750,0.8750,0.8382,0.8198,0.8076,0.7926,0.7746,0.7611,0.7493,0.7241,0.6843,0.6512,0.6205,0.5903,0.5621,0.5374,0.5156,0.4900
3.4700,0.8750,0.8750,0.8379,0.8193,0.8071,0.7922,0.7743,0.7608,0.7490,0.7235,0.6835,0.6502,0.6195,0.5894,0.5612,0.5365,0.5148,0.4893
3.4800,0.8750,0.8750,0.8376,0.8188,0.8066,0.7918,0.7739,0.7605,0.7486,0.7229,0.6827,0.6493,0.6185,0.5884,0.5603,0.5357,0.5140,0.4885
3.4900,0.8750,0.8750,0.8372,0.8184,0.8061,0.7914,0.7736,0.7602,0.7483,0.7223,0.6819,0.6483,0.6174,0.5875,0.5594,0.5349,0.5132,0.4878
3.5000,0.8750,0.8750,0.8369,0.8179,0.8056,0.7910,0.7732,0.7599,0.7480,0.7217,0.6812,0.6473,0.6164,0.5865,0.5585,0.5340,0.5124,0.4870
3.5100,0.8750,0.8750,0.8366,0.8174,0.8051,0.7906,0.7729,0.7596,0.7477,0.7212,0.6804,0.6464,0.6154,0.5856,0.5576,0.5332,0.5116,0.4863
3.5200,0.8750,0.8750,0.8363,0.8169,0.8046,0.7901,0.7725,0.7593,0.7473,0.7206,0.6796,0.6454,0.6144,0.5846,0.5567,0.5324,0.5108,0.4856
3.5300,0.8750,0.8750,0.8360,0.8164,0.8041,0.7897,0.7721,0.7590,0.7470,0.7200,0.6788,0.6444,0.6133,0.5837,0.5559,0.5315,0.5101,0.4848
3.5400,0.8750,0.8750,0.8356,0.8160,0.8036,0.7893,0.7718,0.7586,0.7467,0.7194,0.6780,0.6435,0.6123,0.5827,0.5550,0.5307,0.5093,0.4841
3.5500,0.8750,0.8750,0.8353,0.8155,0.8031,0.7889,0.7714,0.7583,0.7464,0.7188,0.6772,0.6425,0.6113,0.5817,0.5541,0.5299,0.5085,0.4833
3.5600,0.8750,0.8750,0.8350,0.8150,0.8026,0.7885,0.7711,0.7580,0.7461,0.7183,0.6764,0.6415,0.6103,0.5808,0.5532,0.5290,0.5077,0.4826
3.5700,0.8750,0.8750,0.8347,0.8145,0.8021,0.7881,0.7707,0.7577,0.7457,0.7177,0.6756,0.6406,0.6092,0.5798,0.5523,0.5282,0.5069,0.4819
3.5800,0.8750,0.8750,0.8344,0.8141,0.8016,0.7876,0.7704,0.7574,0.7454,0.7171,0.6748,0.6396,0.6082,0.5789,0.5514,0.5274,0.5061,0.4811
3.5900,0.8750,0.8750,0.8341,0.8136,0.8011,0.7872,0.7700,0.7571,0.7451,0.7165,0.6740,0.6386,0.6072,0.5779,0.5505,0.5265,0.5054,0.4804
3.6000,0.8750,0.8750,0.8337,0.8131,0.8006,0.7868,0.7696,0.7568,0.7448,0.7159,0.6733,0.6377,0.6062,0.5770,0.5496,0.5257,0.5046,0.4796
3.6100,0.8750,0.8750,0.8334,0.8126,0.8001,0.7864,0.7693,0.7565,0.7444,0.7154,0.6725,0.6367,0.6051,0.5760,0.5487,0.5249,0.5038,0.4789
3.6200,0.8750,0.8750,0.8333,0.8125,0.7998,0.7860,0.7689,0.7561,0.7441,0.7148,0.6717,0.6357,0.6041,0.5751,0.5479,0.5240,0.5030,0.4781
3.6300,0.8750,0.8750,0.8333,0.8125,0.7995,0.7856,0.7686,0.7558,0.7438,0.7142,0.6709,0.6348,0.6031,0.5741,0.5470,0.5232,0.5022,0.4774
3.6400,0.8750,0.8750,0.8333,0.8125,0.7991,0.7851,0.7682,0.7555,0.7435,0.7136,0.6701,0.6338,0.6021,0.5732,0.5461,0.5224,0.5014,0.4767
3.6500,0.8750,0.8750,0.8333,0.8125,0.7988,0.7847,0.7679,0.7552,0.7432,0.7130,0.6693,0.6329,0.6010,0.5722,0.5452,0.5215,0.5007,0.4759
3.6600,0.8750,0.8750,0.8333,0.8125,0.7985,0.7843,0.7675,0.7549,0.7428,0.7125,0.6685,0.6319,0.6000,0.5713,0.5443,0.5207,0.4999,0.4752
3.6700,0.8750,0.8750,0.8333,0.8125,0.7982,0.7839,0.7671,0.7546,0.7425,0.7119,0.6677,0.6309,0.5990,0.5703,0.5434,0.5199,0.4991,0.4744
3.6800,0.8750,0.8750,0.8333,0.8125,0.7979,0.7835,0.7668,0.7543,0.7422,0.7113,0.6669,0.6300,0.5979,0.5694,0.5425,0.5190,0.4983,0.4737
3.6900,0.8750,0.8750,0.8333,0.8125,0.7976,0.7831,0.7664,0.7540,0.7419,0.7107,0.6661,0.6290,0.5969,0.5684,0.5416,0.5182,0.4975,0.4730
3.7000,0.8750,0.8750,0.8333,0.8125,0.7973,0.7826,0.7661,0.7536,0.7415,0.7101,0.6653,0.6280,0.5959,0.5675,0.5407,0.5174,0.4967,0.4722
3.7100,0.8750,0.8750,0.8333,0.8125,0.7970,0.7822,0.7657,0.7533,0.7412,0.7096,0.6646,0.6271,0.5949,0.5665,0.5399,0.5165,0.4959,0.4715
3.7200,0.8750,0.8750,0.8333,0.8125,0.7967,0.7818,0.7654,0.7530,0.7409,0.7090,0.6638,0.6261,0.5938,0.5656,0.5390,0.5157,0.4952,0.4707
3.7300,0.8750,0.8750,0.8333,0.8125,0.7964,0.7814,0.7650,0.7527,0.7406,0.7084,0.6630,0.6251,0.5928,0.5646,0.5381,0.5149,0.4944,0.4700
3.7400,0.8750,0.8750,0.8333,0.8125,0.7960,0.7810,0.7646,0.7524,0.7403,0.7078,0.6622,0.6242,0.5918,0.5637,0.5372,0.5140,0.4936,0.4693
3.7500,0.8750,0.8750,0.8333,0.8125,0.7957,0.7806,0.7643,0.7521,0.7399,0.7072,0.6614,0.6232,0.5908,0.5627,0.5363,0.5132,0.4928,0.4685
3.7600,0.8750,0.8750,0.8333,0.8125,0.7954,0.7801,0.7639,0.7518,0.7396,0.7067,0.6606,0.6222,0.5897,0.5617,0.5354,0.5124,0.4920,0.4678
3.7700,0.8750,0.8750,0.8333,0.8125,0.7951,0.7797,0.7636,0.7515,0.7393,0.7062,0.6602,0.6218,0.5890,0.5608,0.5345,0.5115,0.4912,0.4670
3.7800,0.8750,0.8750,0.8333,0.8125,0.7948,0.7793,0.7632,0.7511,0.7390,0.7057,0.6597,0.6214,0.5883,0.5598,0.5336,0.5107,0.4905,0.4663
3.7900,0.8750,0.8750,0.8333,0.8125,0.7945,0.7789,0.7629,0.7508,0.7386,0.7052,0.6592,0.6210,0.5876,0.5589,0.5327,0.5099,0.4897,0.4656
3.8000,0.8750,0.8750,0.8333,0.8125,0.7942,0.7785,0.7625,0.7505,0.7383,0.7047,0.6588,0.6206,0.5869,0.5579,0.5319,0.5090,0.4889,0.4648
3.8100,0.8750,0.8750,0.8333,0.8125,0.7939,0.7781,0.7621,0.7502,0.7380,0.7042,0.6583,0.6201,0.5862,0.5570,0.5310,0.5082,0.4881,0.4641
3.8200,0.8750,0.8750,0.8333,0.8125,0.7936,0.7776,0.7618,0.7499,0.7377,0.7037,0.6579,0.6197,0.5855,0.5560,0.5301,0.5074,0.4873,0.4633
3.8300,0.8750,0.8750,0.8333,0.8125,0.7933,0.7772,0.7614,0.7496,0.7374,0.7032,0.6574,0.6193,0.5848,0.5551,0.5292,0.5065,0.4865,0.4626
3.8400,0.8750,0.8750,0.8333,0.8125,0.7929,0.7768,0.7611,0.7493,0.7370,0.7027,0.6570,0.6189,0.5844,0.5545,0.5287,0.5060,0.4859,0.4619
3.8500,0.8750,0.8750,0.8333,0.8125,0.7926,0.7764,0.7607,0.7490,0.7367,0.7022,0.6565,0.6185,0.5840,0.5542,0.5283,0.5057,0.4853,0.4611
3.8600,0.8750,0.8750,0.8333,0.8125,0.7923,0.7760,0.7604,0.7486,0.7364,0.7017,0.6561,0.6181,0.5836,0.5538,0.5280,0.5054,0.4847,0.4604
3.8700,0.8750,0.8750,0.8333,0.8125,0.7920,0.7756,0.7600,0.7483,0.7361,0.7012,0.6556,0.6176,0.5832,0.5535,0.5277,0.5051,0.4841,0.4596
3.8800,0.8750,0.8750,0.8333,0.8125,0.7917,0.7751,0.7596,0.7480,0.7357,0.7007,0.6552,0.6172,0.5828,0.5531,0.5273,0.5048,0.4835,0.4589
3.8900,0.8750,0.8750,0.8333,0.8125,0.7914,0.7747,0.7593,0.7477,0.7354,0.7002,0.6547,0.6168,0.5824,0.5527,0.5270,0.5045,0.4829,0.4581
3.9000,0.8750,0.8750,0.8333,0.8125,0.7911,0.7743,0.7589,0.7474,0.7351,0.6997,0.6542,0.6164,0.5821,0.5524,0.5267,0.5042,0.4824,0.4574
3.9100,0.8750,0.8750,0.8333,0.8125,0.7908,0.7739,0.7586,0.7471,0.7348,0.6992,0.6538,0.6160,0.5817,0.5520,0.5263,0.5039,0.4818,0.4567
3.9200,0.8750,0.8750,0.8333,0.8125,0.7905,0.7735,0.7582,0.7468,0.7345,0.6987,0.6533,0.6156,0.5813,0.5517,0.5260,0.5035,0.4812,0.4559
3.9300,0.8750,0.8750,0.8333,0.8125,0.7902,0.7731,0.7579,0.7465,0.7341,0.6982,0.6529,0.6151,0.5809,0.5513,0.5257,0.5032,0.4806,0.4552
3.9400,0.8750,0.8750,0.8333,0.8125,0.7898,0.7726,0.7575,0.7461,0.7338,0.6977,0.6524,0.6147,0.5805,0.5510,0.5253,0.5029,0.4800,0.4544
3.9500,0.8750,0.8750,0.8333,0.8125,0.7895,0.7722,0.7571,0.7458,0.7335,0.6972,0.6520,0.6143,0.5801,0.5506,0.5250,0.5026,0.4794,0.4537
3.9600,0.8750,0.8750,0.8333,0.8125,0.7892,0.7718,0.7568,0.7455,0.7332,0.6967,0.6515,0.6139,0.5797,0.5502,0.5247,0.5023,0.4788,0.4530
3.9700,0.8750,0.8750,0.8333,0.8125,0.7889,0.7714,0.7564,0.7452,0.7329,0.6962,0.6511,0.6135,0.5794,0.5499,0.5243,0.5020,0.4782,0.4522
3.9800,0.8750,0.8750,0.8333,0.8125,0.7886,0.7710,0.7561,0.7449,0.7325,0.6957,0.6506,0.6131,0.5790,0.5495,0.5240,0.5017,0.4776,0.4515
3.9900,0.8750,0.8750,0.8333,0.8125,0.7883,0.7706,0.7557,0.7446,0.7322,0.6952,0.6502,0.6126,0.5786,0.5492,0.5237,0.5014,0.4771,0.4507
4.0000,0.8750,0.8750,0.8333,0.8125,0.7880,0.7701,0.7554,0.7443,0.7319,0.6947,0.6497,0.6122,0.5782,0.5488,0.5233,0.5010,0.4765,0.4500
4.0100,0.8750,0.8750,0.8333,0.8125,0.7877,0.7697,0.7550,0.7440,0.7316,0.6942,0.6492,0.6118,0.5778,0.5485,0.5230,0.5007,0.4762,0.4497
4.0200,0.8750,0.8750,0.8333,0.8125,0.7874,0.7693,0.7546,0.7436,0.7312,0.6937,0.6488,0.6114,0.5774,0.5481,0.5227,0.5004,0.4759,0.4494
4.0300,0.8750,0.8750,0.8333,0.8125,0.7871,0.7689,0.7543,0.7433,0.7309,0.6932,0.6483,0.6110,0.5771,0.5477,0.5223,0.5001,0.4756,0.4492
4.0400,0.8750,0.8750,0.8333,0.8125,0.7867,0.7685,0.7539,0.7430,0.7306,0.6927,0.6479,0.6106,0.5767,0.5474,0.5220,0.4998,0.4753,0.4489
4.0500,0.8750,0.8750,0.8333,0.8125,0.7864,0.7681,0.7536,0.7427,0.7303,0.6922,0.6474,0.6101,0.5763,0.5470,0.5217,0.4995,0.4750,0.4486
4.0600,0.8750,0.8750,0.8333,0.8125,0.7861,0.7676,0.7532,0.7424,0.7300,0.6917,0.6470,0.6097,0.5759,0.5467,0.5213,0.4992,0.4747,0.4483
4.0700,0.8750,0.8750,0.8333,0.8125,0.7858,0.7672,0.7529,0.7421,0.7296,0.6912,0.6465,0.6093,0.5755,0.5463,0.5210,0.4989,0.4744,0.4481
4.0800,0.8750,0.8750,0.8333,0.8125,0.7855,0.7668,0.7525,0.7418,0.7293,0.6907,0.6461,0.6089,0.5751,0.5460,0.5207,0.4985,0.4741,0.4478
4.0900,0.8750,0.8750,0.8333,0.8125,0.7852,0.7664,0.7521,0.7415,0.7290,0.6902,0.6456,0.6085,0.5747,0.5456,0.5203,0.4982,0.4738,0.4475
4.1000,0.8750,0.8750,0.8333,0.8125,0.7849,0.7660,0.7518,0.7411,0.7287,0.6897,0.6452,0.6081,0.5744,0.5452,0.5200,0.4979,0.4735,0.4472
4.1100,0.8750,0.8750,0.8333,0.8125,0.7846,0.7656,0.7514,0.7408,0.7283,0.6892,0.6447,0.6076,0.5740,0.5449,0.5197,0.4976,0.4732,0.4469
4.1200,0.8750,0.8750,0.8333,0.8125,0.7843,0.7651,0.7511,0.7405,0.7280,0.6887,0.6442,0.6072,0.5736,0.5445,0.5193,0.4973,0.4729,0.4467
4.1300,0.8750,0.8750,0.8333,0.8125,0.7840,0.7647,0.7507,0.7402,0.7277,0.6882,0.6438,0.6068,0.5732,0.5442,0.5190,0.4970,0.4726,0.4464
4.1400,0.8750,0.8750,0.8333,0.8125,0.7836,0.7643,0.7504,0.7399,0.7274,0.6877,0.6433,0.6064,0.5728,0.5438,0.5187,0.4967,0.4724,0.4461
4.1500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7271,0.6872,0.6429,0.6060,0.5724,0.5435,0.5183,0.4964,0.4721,0.4458
4.1600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7267,0.6867,0.6424,0.6056,0.5721,0.5431,0.5180,0.4960,0.4718,0.4456
4.1700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7264,0.6862,0.6420,0.6051,0.5717,0.5427,0.5177,0.4957,0.4715,0.4453
4.1800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7261,0.6857,0.6415,0.6047,0.5713,0.5424,0.5173,0.4954,0.4712,0.4450
4.1900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7258,0.6852,0.6411,0.6043,0.5709,0.5420,0.5170,0.4951,0.4709,0.4447
4.2000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7254,0.6847,0.6406,0.6039,0.5705,0.5417,0.5167,0.4948,0.4706,0.4444
4.2100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7251,0.6842,0.6402,0.6035,0.5701,0.5413,0.5163,0.4945,0.4703,0.4442
4.2200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7248,0.6837,0.6397,0.6031,0.5697,0.5410,0.5160,0.4942,0.4700,0.4439
4.2300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7245,0.6832,0.6392,0.6026,0.5694,0.5406,0.5157,0.4939,0.4697,0.4436
4.2400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7242,0.6827,0.6388,0.6022,0.5690,0.5402,0.5153,0.4935,0.4694,0.4433
4.2500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7238,0.6822,0.6383,0.6018,0.5686,0.5399,0.5150,0.4932,0.4691,0.4431
4.2600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7235,0.6817,0.6379,0.6014,0.5682,0.5395,0.5147,0.4929,0.4688,0.4428
4.2700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7232,0.6812,0.6374,0.6010,0.5678,0.5392,0.5143,0.4926,0.4685,0.4425
4.2800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7229,0.6807,0.6370,0.6006,0.5674,0.5388,0.5140,0.4923,0.4682,0.4422
4.2900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7225,0.6802,0.6365,0.6001,0.5671,0.5385,0.5137,0.4920,0.4679,0.4419
4.3000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7222,0.6797,0.6361,0.5997,0.5667,0.5381,0.5133,0.4917,0.4676,0.4417
4.3100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7219,0.6792,0.6356,0.5993,0.5663,0.5377,0.5130,0.4914,0.4674,0.4414
4.3200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7216,0.6787,0.6352,0.5989,0.5659,0.5374,0.5127,0.4910,0.4671,0.4411
4.3300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7213,0.6782,0.6347,0.5985,0.5655,0.5370,0.5123,0.4907,0.4668,0.4408
4.3400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7209,0.6777,0.6342,0.5981,0.5651,0.5367,0.5120,0.4904,0.4665,0.4406
4.3500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7206,0.6772,0.6338,0.5976,0.5647,0.5363,0.5117,0.4901,0.4662,0.4403
4.3600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7203,0.6767,0.6333,0.5972,0.5644,0.5360,0.5113,0.4898,0.4659,0.4400
4.3700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7200,0.6762,0.6329,0.5968,0.5640,0.5356,0.5110,0.4895,0.4656,0.4397
4.3800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7196,0.6757,0.6324,0.5964,0.5636,0.5352,0.5107,0.4892,0.4653,0.4394
4.3900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7193,0.6752,0.6320,0.5960,0.5632,0.5349,0.5103,0.4889,0.4650,0.4392
4.4000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7190,0.6747,0.6315,0.5956,0.5628,0.5345,0.5100,0.4885,0.4647,0.4389
4.4100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7187,0.6742,0.6311,0.5951,0.5624,0.5342,0.5097,0.4882,0.4644,0.4386
4.4200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7184,0.6737,0.6306,0.5947,0.5621,0.5338,0.5093,0.4879,0.4641,0.4383
4.4300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7180,0.6732,0.6302,0.5943,0.5617,0.5335,0.5090,0.4876,0.4638,0.4381
4.4400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7177,0.6727,0.6297,0.5939,0.5613,0.5331,0.5087,0.4873,0.4635,0.4378
4.4500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7174,0.6722,0.6292,0.5935,0.5609,0.5327,0.5083,0.4870,0.4632,0.4375
4.4600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7171,0.6717,0.6288,0.5931,0.5605,0.5324,0.5080,0.4867,0.4629,0.4372
4.4700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7167,0.6712,0.6283,0.5926,0.5601,0.5320,0.5077,0.4864,0.4626,0.4369
4.4800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7164,0.6707,0.6279,0.5922,0.5597,0.5317,0.5073,0.4860,0.4624,0.4367
4.4900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7161,0.6702,0.6274,0.5918,0.5594,0.5313,0.5070,0.4857,0.4621,0.4364
4.5000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7158,0.6697,0.6270,0.5914,0.5590,0.5310,0.5067,0.4854,0.4618,0.4361
4.5100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7155,0.6692,0.6265,0.5910,0.5586,0.5306,0.5063,0.4851,0.4615,0.4358
4.5200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7151,0.6687,0.6261,0.5906,0.5582,0.5302,0.5060,0.4848,0.4612,0.4356
4.5300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7148,0.6682,0.6256,0.5901,0.5578,0.5299,0.5057,0.4845,0.4609,0.4353
4.5400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7145,0.6677,0.6252,0.5897,0.5574,0.5295,0.5053,0.4842,0.4606,0.4350
4.5500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7142,0.6672,0.6247,0.5893,0.5571,0.5292,0.5050,0.4839,0.4603,0.4347
4.5600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7138,0.6667,0.6242,0.5889,0.5567,0.5288,0.5047,0.4835,0.4600,0.4344
4.5700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7135,0.6662,0.6238,0.5885,0.5563,0.5285,0.5043,0.4832,0.4597,0.4342
4.5800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7132,0.6657,0.6233,0.5881,0.5559,0.5281,0.5040,0.4829,0.4594,0.4339
4.5900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7129,0.6652,0.6229,0.5876,0.5555,0.5277,0.5037,0.4826,0.4591,0.4336
4.6000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7126,0.6647,0.6224,0.5872,0.5551,0.5274,0.5033,0.4823,0.4588,0.4333
4.6100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7122,0.6642,0.6220,0.5868,0.5547,0.5270,0.5030,0.4820,0.4585,0.4331
4.6200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7119,0.6637,0.6215,0.5864,0.5544,0.5267,0.5027,0.4817,0.4582,0.4328
4.6300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7116,0.6632,0.6211,0.5860,0.5540,0.5263,0.5023,0.4814,0.4579,0.4325
4.6400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7113,0.6627,0.6206,0.5856,0.5536,0.5260,0.5020,0.4810,0.4576,0.4322
4.6500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7110,0.6622,0.6202,0.5851,0.5532,0.5256,0.5017,0.4807,0.4574,0.4319
4.6600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7106,0.6617,0.6197,0.5847,0.5528,0.5252,0.5013,0.4804,0.4571,0.4317
4.6700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7103,0.6612,0.6192,0.5843,0.5524,0.5249,0.5010,0.4801,0.4568,0.4314
4.6800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7100,0.6607,0.6188,0.5839,0.5521,0.5245,0.5007,0.4798,0.4565,0.4311
4.6900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7097,0.6602,0.6183,0.5835,0.5517,0.5242,0.5003,0.4795,0.4562,0.4308
4.7000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7093,0.6597,0.6179,0.5831,0.5513,0.5238,0.5000,0.4792,0.4559,0.4306
4.7100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7090,0.6592,0.6174,0.5826,0.5509,0.5235,0.4997,0.4789,0.4556,0.4303
4.7200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7087,0.6587,0.6170,0.5822,0.5505,0.5231,0.4993,0.4785,0.4553,0.4300
4.7300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7084,0.6582,0.6165,0.5818,0.5501,0.5227,0.4990,0.4782,0.4550,0.4297
4.7400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7081,0.6577,0.6161,0.5814,0.5497,0.5224,0.4987,0.4779,0.4547,0.4294
4.7500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7077,0.6572,0.6156,0.5810,0.5494,0.5220,0.4983,0.4776,0.4544,0.4292
4.7600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7074,0.6567,0.6152,0.5806,0.5490,0.5217,0.4980,0.4773,0.4541,0.4289
4.7700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7071,0.6564,0.6149,0.5802,0.5486,0.5213,0.4977,0.4770,0.4538,0.4286
4.7800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7069,0.6562,0.6147,0.5798,0.5482,0.5210,0.4973,0.4767,0.4535,0.4283
4.7900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7066,0.6559,0.6145,0.5794,0.5478,0.5206,0.4970,0.4764,0.4532,0.4281
4.8000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7063,0.6557,0.6142,0.5790,0.5474,0.5202,0.4967,0.4760,0.4529,0.4278
4.8100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7060,0.6554,0.6140,0.5787,0.5471,0.5199,0.4963,0.4757,0.4526,0.4275
4.8200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7057,0.6552,0.6138,0.5783,0.5467,0.5195,0.4960,0.4754,0.4524,0.4272
4.8300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7055,0.6549,0.6136,0.5779,0.5463,0.5192,0.4957,0.4751,0.4521,0.4269
4.8400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7052,0.6547,0.6133,0.5776,0.5460,0.5189,0.4954,0.4749,0.4518,0.4267
4.8500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7049,0.6544,0.6131,0.5774,0.5458,0.5187,0.4953,0.4747,0.4515,0.4264
4.8600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7046,0.6542,0.6129,0.5772,0.5456,0.5186,0.4951,0.4746,0.4512,0.4261
4.8700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7044,0.6539,0.6127,0.5770,0.5454,0.5184,0.4949,0.4744,0.4509,0.4258
4.8800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7041,0.6537,0.6124,0.5768,0.5453,0.5182,0.4948,0.4743,0.4506,0.4256
4.8900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7038,0.6534,0.6122,0.5766,0.5451,0.5180,0.4946,0.4741,0.4503,0.4253
4.9000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7035,0.6532,0.6120,0.5764,0.5449,0.5179,0.4944,0.4740,0.4500,0.4250
4.9100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7032,0.6529,0.6117,0.5762,0.5447,0.5177,0.4943,0.4738,0.4497,0.4247
4.9200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7030,0.6527,0.6115,0.5760,0.5445,0.5175,0.4941,0.4736,0.4494,0.4244
4.9300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7027,0.6524,0.6113,0.5758,0.5443,0.5173,0.4939,0.4735,0.4491,0.4242
4.9400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7024,0.6522,0.6111,0.5756,0.5441,0.5171,0.4938,0.4733,0.4488,0.4239
4.9500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7021,0.6519,0.6108,0.5753,0.5439,0.5170,0.4936,0.4732,0.4485,0.4236
4.9600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7019,0.6517,0.6106,0.5751,0.5437,0.5168,0.4934,0.4730,0.4482,0.4233
4.9700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7016,0.6514,0.6104,0.5749,0.5435,0.5166,0.4933,0.4729,0.4479,0.4231
4.9800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7013,0.6512,0.6102,0.5747,0.5433,0.5164,0.4931,0.4727,0.4476,0.4228
4.9900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7010,0.6509,0.6099,0.5745,0.5431,0.5162,0.4929,0.4726,0.4474,0.4225
5.0000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7007,0.6507,0.6097,0.5743,0.5429,0.5161,0.4928,0.4724,0.4471,0.4222
5.0100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7005,0.6504,0.6095,0.5741,0.5428,0.5159,0.4926,0.4722,0.4469,0.4221
5.0200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.7002,0.6502,0.6092,0.5739,0.5426,0.5157,0.4924,0.4721,0.4468,0.4219
5.0300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6999,0.6499,0.6090,0.5737,0.5424,0.5155,0.4923,0.4719,0.4466,0.4218
5.0400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6996,0.6497,0.6088,0.5735,0.5422,0.5154,0.4921,0.4718,0.4465,0.4217
5.0500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6994,0.6494,0.6086,0.5733,0.5420,0.5152,0.4919,0.4716,0.4463,0.4215
5.0600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6991,0.6492,0.6083,0.5731,0.5418,0.5150,0.4918,0.4715,0.4462,0.4214
5.0700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6988,0.6489,0.6081,0.5728,0.5416,0.5148,0.4916,0.4713,0.4460,0.4212
5.0800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6985,0.6487,0.6079,0.5726,0.5414,0.5146,0.4914,0.4711,0.4459,0.4211
5.0900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6982,0.6484,0.6077,0.5724,0.5412,0.5145,0.4913,0.4710,0.4457,0.4210
5.1000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6980,0.6482,0.6074,0.5722,0.5410,0.5143,0.4911,0.4708,0.4456,0.4208
5.1100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6977,0.6479,0.6072,0.5720,0.5408,0.5141,0.4909,0.4707,0.4454,0.4207
5.1200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6974,0.6477,0.6070,0.5718,0.5406,0.5139,0.4908,0.4705,0.4453,0.4206
5.1300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6971,0.6474,0.6067,0.5716,0.5404,0.5137,0.4906,0.4704,0.4451,0.4204
5.1400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6969,0.6472,0.6065,0.5714,0.5403,0.5136,0.4904,0.4702,0.4450,0.4203
5.1500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6966,0.6469,0.6063,0.5712,0.5401,0.5134,0.4903,0.4701,0.4449,0.4201
5.1600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6963,0.6467,0.6061,0.5710,0.5399,0.5132,0.4901,0.4699,0.4447,0.4200
5.1700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6960,0.6464,0.6058,0.5708,0.5397,0.5130,0.4899,0.4697,0.4446,0.4199
5.1800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6957,0.6462,0.6056,0.5706,0.5395,0.5129,0.4898,0.4696,0.4444,0.4197
5.1900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6955,0.6459,0.6054,0.5703,0.5393,0.5127,0.4896,0.4694,0.4443,0.4196
5.2000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6952,0.6457,0.6052,0.5701,0.5391,0.5125,0.4894,0.4693,0.4441,0.4194
5.2100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6949,0.6454,0.6049,0.5699,0.5389,0.5123,0.4893,0.4691,0.4440,0.4193
5.2200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6946,0.6452,0.6047,0.5697,0.5387,0.5121,0.4891,0.4690,0.4438,0.4192
5.2300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6944,0.6449,0.6045,0.5695,0.5385,0.5120,0.4889,0.4688,0.4437,0.4190
5.2400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6941,0.6447,0.6042,0.5693,0.5383,0.5118,0.4888,0.4686,0.4435,0.4189
5.2500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6938,0.6444,0.6040,0.5691,0.5381,0.5116,0.4886,0.4685,0.4434,0.4187
5.2600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6935,0.6442,0.6038,0.5689,0.5379,0.5114,0.4884,0.4683,0.4432,0.4186
5.2700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6932,0.6439,0.6036,0.5687,0.5378,0.5112,0.4883,0.4682,0.4431,0.4185
5.2800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6930,0.6437,0.6033,0.5685,0.5376,0.5111,0.4881,0.4680,0.4429,0.4183
5.2900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6927,0.6434,0.6031,0.5683,0.5374,0.5109,0.4879,0.4679,0.4428,0.4182
5.3000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6924,0.6432,0.6029,0.5681,0.5372,0.5107,0.4878,0.4677,0.4426,0.4181
5.3100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6921,0.6429,0.6027,0.5678,0.5370,0.5105,0.4876,0.4676,0.4425,0.4179
5.3200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6919,0.6427,0.6024,0.5676,0.5368,0.5104,0.4874,0.4674,0.4424,0.4178
5.3300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6916,0.6424,0.6022,0.5674,0.5366,0.5102,0.4873,0.4672,0.4422,0.4176
5.3400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6913,0.6422,0.6020,0.5672,0.5364,0.5100,0.4871,0.4671,0.4421,0.4175
5.3500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6910,0.6419,0.6017,0.5670,0.5362,0.5098,0.4869,0.4669,0.4419,0.4174
5.3600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6907,0.6417,0.6015,0.5668,0.5360,0.5096,0.4868,0.4668,0.4418,0.4172
5.3700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6905,0.6414,0.6013,0.5666,0.5358,0.5095,0.4866,0.4666,0.4416,0.4171
5.3800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6902,0.6412,0.6011,0.5664,0.5356,0.5093,0.4864,0.4665,0.4415,0.4169
5.3900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6899,0.6409,0.6008,0.5662,0.5354,0.5091,0.4863,0.4663,0.4413,0.4168
5.4000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6896,0.6407,0.6006,0.5660,0.5353,0.5089,0.4861,0.4661,0.4412,0.4167
5.4100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6894,0.6404,0.6004,0.5658,0.5351,0.5087,0.4859,0.4660,0.4410,0.4165
5.4200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6891,0.6402,0.6002,0.5656,0.5349,0.5086,0.4858,0.4658,0.4409,0.4164
5.4300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6888,0.6399,0.5999,0.5653,0.5347,0.5084,0.4856,0.4657,0.4407,0.4162
5.4400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6885,0.6397,0.5997,0.5651,0.5345,0.5082,0.4854,0.4655,0.4406,0.4161
5.4500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6882,0.6394,0.5995,0.5649,0.5343,0.5080,0.4853,0.4654,0.4404,0.4160
5.4600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6880,0.6392,0.5992,0.5647,0.5341,0.5079,0.4851,0.4652,0.4403,0.4158
5.4700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6877,0.6389,0.5990,0.5645,0.5339,0.5077,0.4849,0.4651,0.4401,0.4157
5.4800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6874,0.6387,0.5988,0.5643,0.5337,0.5075,0.4848,0.4649,0.4400,0.4156
5.4900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6871,0.6384,0.5986,0.5641,0.5335,0.5073,0.4846,0.4647,0.4399,0.4154
5.5000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6869,0.6382,0.5983,0.5639,0.5333,0.5071,0.4844,0.4646,0.4397,0.4153
5.5100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6866,0.6379,0.5981,0.5637,0.5331,0.5070,0.4843,0.4644,0.4396,0.4151
5.5200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6863,0.6377,0.5979,0.5635,0.5329,0.5068,0.4841,0.4643,0.4394,0.4150
5.5300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6860,0.6374,0.5977,0.5633,0.5328,0.5066,0.4839,0.4641,0.4393,0.4149
5.5400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6857,0.6372,0.5974,0.5631,0.5326,0.5064,0.4838,0.4640,0.4391,0.4147
5.5500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6855,0.6369,0.5972,0.5628,0.5324,0.5062,0.4836,0.4638,0.4390,0.4146
5.5600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6852,0.6367,0.5970,0.5626,0.5322,0.5061,0.4834,0.4636,0.4388,0.4144
5.5700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6849,0.6364,0.5967,0.5624,0.5320,0.5059,0.4833,0.4635,0.4387,0.4143
5.5800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6846,0.6362,0.5965,0.5622,0.5318,0.5057,0.4831,0.4633,0.4385,0.4142
5.5900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6844,0.6359,0.5963,0.5620,0.5316,0.5055,0.4829,0.4632,0.4384,0.4140
5.6000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6841,0.6357,0.5961,0.5618,0.5314,0.5054,0.4828,0.4630,0.4382,0.4139
5.6100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6838,0.6354,0.5958,0.5616,0.5312,0.5052,0.4826,0.4629,0.4381,0.4138
5.6200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6835,0.6352,0.5956,0.5614,0.5310,0.5050,0.4824,0.4627,0.4379,0.4136
5.6300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6832,0.6349,0.5954,0.5612,0.5308,0.5048,0.4823,0.4626,0.4378,0.4135
5.6400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6830,0.6347,0.5952,0.5610,0.5306,0.5046,0.4821,0.4624,0.4376,0.4133
5.6500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6827,0.6344,0.5949,0.5608,0.5304,0.5045,0.4819,0.4622,0.4375,0.4132
5.6600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6824,0.6342,0.5947,0.5606,0.5303,0.5043,0.4818,0.4621,0.4374,0.4131
5.6700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6821,0.6339,0.5945,0.5603,0.5301,0.5041,0.4816,0.4619,0.4372,0.4129
5.6800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6819,0.6337,0.5942,0.5601,0.5299,0.5039,0.4814,0.4618,0.4371,0.4128
5.6900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6816,0.6334,0.5940,0.5599,0.5297,0.5037,0.4813,0.4616,0.4369,0.4126
5.7000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6813,0.6332,0.5938,0.5597,0.5295,0.5036,0.4811,0.4615,0.4368,0.4125
5.7100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6810,0.6329,0.5936,0.5595,0.5293,0.5034,0.4809,0.4613,0.4366,0.4124
5.7200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6807,0.6327,0.5933,0.5593,0.5291,0.5032,0.4808,0.4611,0.4365,0.4122
5.7300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6805,0.6324,0.5931,0.5591,0.5289,0.5030,0.4806,0.4610,0.4363,0.4121
5.7400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6802,0.6322,0.5929,0.5589,0.5287,0.5029,0.4804,0.4608,0.4362,0.4119
5.7500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6799,0.6319,0.5927,0.5587,0.5285,0.5027,0.4803,0.4607,0.4360,0.4118
5.7600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5585,0.5283,0.5025,0.4801,0.4605,0.4359,0.4117
5.7700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5583,0.5281,0.5023,0.4799,0.4604,0.4357,0.4115
5.7800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5581,0.5279,0.5021,0.4798,0.4602,0.4356,0.4114
5.7900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5578,0.5278,0.5020,0.4796,0.4601,0.4354,0.4112
5.8000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5576,0.5276,0.5018,0.4794,0.4599,0.4353,0.4111
5.8100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5574,0.5274,0.5016,0.4793,0.4597,0.4351,0.4110
5.8200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5572,0.5272,0.5014,0.4791,0.4596,0.4350,0.4108
5.8300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5570,0.5270,0.5012,0.4789,0.4594,0.4349,0.4107
5.8400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4347,0.4106
5.8500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4346,0.4104
5.8600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4344,0.4103
5.8700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4343,0.4101
5.8800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4341,0.4100
5.8900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4340,0.4099
5.9000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4338,0.4097
5.9100,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4337,0.4096
5.9200,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4335,0.4094
5.9300,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4334,0.4093
5.9400,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4332,0.4092
5.9500,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4331,0.4090
5.9600,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4329,0.4089
5.9700,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4328,0.4088
5.9800,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4326,0.4086
5.9900,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4325,0.4085
6.0000,0.8750,0.8750,0.8333,0.8125,0.7833,0.7639,0.7500,0.7396,0.6796,0.6317,0.5924,0.5569,0.5269,0.5012,0.4789,0.4594,0.4324,0.4083

